Characterizing the Age of Information with Multiple Coexisting Data Streams

In this paper we analyze the distribution of the Age of Information (AoI) of a tagged data stream sharing a processor with a set of other data streams. We do so in the highly general setting in which the interarrival times pertaining to the tagged stream can have any distribution, and also the service times of both the tagged stream and the background stream are generally distributed. The packet arrival times of the background process are assumed to constitute a Poisson process, which is justified by the fact that it typically is a superposition of many relatively homogeneous streams. The first main contribution is that we derive an expression for the Laplace-Stieltjes transform of the AoI in the resulting GI+M/GI+GI/1 model. Second, we use stochastic ordering techniques to identify tight stochastic bounds on the AoI, leading to an explicit lower and upper bound on the mean AoI. In addition, when approximating the tagged stream's inter-generation times through a phase-type distribution (which can be done at any precision), we present a computational algorithm for the mean AoI. As illustrated through a sequence of numerical experiments, the analysis enables us to assess the impact of background traffic on the AoI of the tagged stream. It turns out that the upper bound on the mean AoI is remarkably close to its true value, which yields an explicit expression (in terms of the model parameters) for an accurate proxy of the AoI-minimizing generation rate.

==> CvG_lmdbg075.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.10000000 0.10000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.29314552 1.00000000
0.10000000 0.11900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.31426878 1.00000000
0.10000000 0.13800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.33905790 1.00000000
0.10000000 0.15700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.36751320 1.00000000
0.10000000 0.17600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.39963506 1.00000000
0.10000000 0.21400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.47488020 1.00000000
0.10000000 0.23300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.51800410 1.00000000
0.10000000 0.25200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.56479689 1.00000000
0.10000000 0.27100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.61525829 1.00000000
0.10000000 0.29000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.66939067 1.00000000
0.10000000 0.30900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.72719098 1.00000000
0.10000000 0.32800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.78866408 1.00000000
0.10000000 0.34700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.85380874 1.00000000
0.10000000 0.36600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.92262549 1.00000000
0.10000000 0.38500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 8.99511887 1.00000000
0.10000000 0.40400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.07128734 1.00000000
0.10000000 0.42300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.15112348 1.00000000
0.10000000 0.44200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.23464937 1.00000000
0.10000000 0.46100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.32183972 1.00000000
0.10000000 0.48000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.41271134 1.00000000
0.10000000 0.49900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.50729126 1.00000000
0.10000000 0.51800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.60550737 1.00000000
0.10000000 0.53700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.70741721 1.00000000
0.10000000 0.55600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.81302941 1.00000000
0.10000000 0.57500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 9.92235059 1.00000000
0.10000000 0.59400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.03530796 1.00000000
0.10000000 0.61300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.15195213 1.00000000
0.10000000 0.63200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.27229565 1.00000000
0.10000000 0.65100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.39634047 1.00000000
0.10000000 0.67000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.52408826 1.00000000
0.10000000 0.68900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.65554006 1.00000000
0.10000000 0.70800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.79069207 1.00000000
0.10000000 0.72700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 10.92949717 1.00000000
0.10000000 0.74600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.07200194 1.00000000
0.10000000 0.76500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.21820756 1.00000000
0.10000000 0.78400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.36811510 1.00000000
0.10000000 0.80300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.52172547 1.00000000
0.10000000 0.82200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.67903939 1.00000000
0.10000000 0.84100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 11.84005732 1.00000000
0.10000000 0.86000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.00477940 1.00000000
0.10000000 0.87900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.17320530 1.00000000
0.10000000 0.89800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.34533412 1.00000000
0.10000000 0.91700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.52116406 1.00000000
0.10000000 0.93600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.70069203 1.00000000
0.10000000 0.95500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 12.88391276 1.00000000
0.10000000 0.97400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 13.07081679 1.00000000
0.10000000 0.99300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 13.26138302 1.00000000
0.10000000 1.01200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 13.45554180 1.00000000
0.10000000 1.03100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 13.65335786 1.00000000
0.10000000 1.05000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 13.85485232 1.00000000
0.10000000 1.06900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 14.06002436 1.00000000
0.10000000 1.08800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 14.26887328 1.00000000
0.10000000 1.10700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 14.48139825 1.00000000
0.10000000 1.12600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 14.69759837 1.00000000
0.10000000 1.14500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 14.91747294 1.00000000
0.10000000 1.16400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 15.14102093 1.00000000
0.10000000 1.18300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 15.36824161 1.00000000
0.10000000 1.20200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 15.59913399 1.00000000
0.10000000 1.22100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 15.83369705 1.00000000
0.10000000 1.24000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 16.07193001 1.00000000
0.10000000 1.25900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 16.31383177 1.00000000
0.10000000 1.27800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 16.55940151 1.00000000
0.10000000 1.29700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 16.80863808 1.00000000
0.10000000 1.31600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 17.06154068 1.00000000
0.10000000 1.33500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 17.31810821 1.00000000
0.10000000 1.35400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 17.57833960 1.00000000
0.10000000 1.37300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 17.84223399 1.00000000
0.10000000 1.39200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 18.10979021 1.00000000
0.10000000 1.41100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 18.38100742 1.00000000
0.10000000 1.43000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 18.65588449 1.00000000
0.10000000 1.44900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 18.93442043 1.00000000
0.10000000 1.46800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 19.21661412 1.00000000
0.10000000 1.48700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 19.50246470 1.00000000
0.10000000 1.50600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 19.79197108 1.00000000
0.10000000 1.52500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 20.08513224 1.00000000
0.10000000 1.54400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 20.38194709 1.00000000
0.10000000 1.56300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 20.68241476 1.00000000
0.10000000 1.58200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 20.98653420 1.00000000
0.10000000 1.60100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 21.29430437 1.00000000
0.10000000 1.62000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 21.60572430 1.00000000
0.10000000 1.63900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 21.92079300 1.00000000
0.10000000 1.65800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 22.23950948 1.00000000
0.10000000 1.67700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 22.56187276 1.00000000
0.10000000 1.69600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 22.88788188 1.00000000
0.10000000 1.71500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 23.21753589 1.00000000
0.10000000 1.73400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 23.55083382 1.00000000
0.10000000 1.75300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 23.88777474 1.00000000
0.10000000 1.77200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 24.22835781 1.00000000
0.10000000 1.79100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 24.57258192 1.00000000
0.10000000 1.81000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 24.92044625 1.00000000
0.10000000 1.82900000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 25.27194991 1.00000000
0.10000000 1.84800000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 25.62709206 1.00000000
0.10000000 1.86700000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 25.98587167 1.00000000
0.10000000 1.88600000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 26.34828796 1.00000000
0.10000000 1.90500000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 26.71434013 1.00000000
0.10000000 1.92400000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 27.08402718 1.00000000
0.10000000 1.94300000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 27.45734846 1.00000000
0.10000000 1.96200000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 27.83430293 1.00000000
0.10000000 1.98100000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 28.21488995 1.00000000
0.10000000 2.00000000 1.00000000 0.00000000 0.75000000 1.00000000 0.00000000 28.59910857 1.00000000


==> CvG_lmdbg08.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.10000000 0.10000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.75223852 1.00000000
0.10000000 0.11900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.77366965 1.00000000
0.10000000 0.13800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.79882074 1.00000000
0.10000000 0.15700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.82769242 1.00000000
0.10000000 0.17600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.86028541 1.00000000
0.10000000 0.19500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.89660052 1.00000000
0.10000000 0.21400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.93663861 1.00000000
0.10000000 0.23300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.98040081 1.00000000
0.10000000 0.25200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.02788795 1.00000000
0.10000000 0.27100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.07910149 1.00000000
0.10000000 0.29000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.13404194 1.00000000
0.10000000 0.30900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.19271233 1.00000000
0.10000000 0.32800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.25511212 1.00000000
0.10000000 0.34700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.32124383 1.00000000
0.10000000 0.36600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.39110934 1.00000000
0.10000000 0.38500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.46470793 1.00000000
0.10000000 0.40400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.54204181 1.00000000
0.10000000 0.42300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.62312149 1.00000000
0.10000000 0.44200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.70792868 1.00000000
0.10000000 0.46100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.79649289 1.00000000
0.10000000 0.48000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.88879620 1.00000000
0.10000000 0.49900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.98481303 1.00000000
0.10000000 0.51800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.08463918 1.00000000
0.10000000 0.53700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.18819699 1.00000000
0.10000000 0.55600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.29547658 1.00000000
0.10000000 0.57500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.40646703 1.00000000
0.10000000 0.59400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.52132908 1.00000000
0.10000000 0.61300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.63994822 1.00000000
0.10000000 0.63200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.76229901 1.00000000
0.10000000 0.65100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.88837876 1.00000000
0.10000000 0.67000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.01818307 1.00000000
0.10000000 0.68900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.15170374 1.00000000
0.10000000 0.70800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.28893634 1.00000000
0.10000000 0.72700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.43027964 1.00000000
0.10000000 0.74600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.57537081 1.00000000
0.10000000 0.76500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.72420948 1.00000000
0.10000000 0.78400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.87679510 1.00000000
0.10000000 0.80300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.03312693 1.00000000
0.10000000 0.82200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.19320391 1.00000000
0.10000000 0.84100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.35702465 1.00000000
0.10000000 0.86000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.52458727 1.00000000
0.10000000 0.87900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.69588929 1.00000000
0.10000000 0.89800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.87092737 1.00000000
0.10000000 0.91700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.04969698 1.00000000
0.10000000 0.95500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.41840183 1.00000000
0.10000000 0.97400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.60831155 1.00000000
0.10000000 0.99300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.80188682 1.00000000
0.10000000 1.01200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.99902429 1.00000000
0.10000000 1.03100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.19986173 1.00000000
0.10000000 1.05000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.40443720 1.00000000
0.10000000 1.06900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.61275021 1.00000000
0.10000000 1.08800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.82480031 1.00000000
0.10000000 1.10700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.04058698 1.00000000
0.10000000 1.12600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.26010960 1.00000000
0.10000000 1.14500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.48336773 1.00000000
0.10000000 1.16400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.71036063 1.00000000
0.10000000 1.18300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.94108782 1.00000000
0.10000000 1.20200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.17554857 1.00000000
0.10000000 1.22100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.41374212 1.00000000
0.10000000 1.24000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.65566793 1.00000000
0.10000000 1.25900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.90132512 1.00000000
0.10000000 1.27800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.15071311 1.00000000
0.10000000 1.29700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.40383096 1.00000000
0.10000000 1.31600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.66067809 1.00000000
0.10000000 1.33500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.92125358 1.00000000
0.10000000 1.35400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 19.18555656 1.00000000
0.10000000 1.37300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 19.45358634 1.00000000
0.10000000 1.39200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 19.72534193 1.00000000
0.10000000 1.41100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.00082263 1.00000000
0.10000000 1.43000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.28002748 1.00000000
0.10000000 1.44900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.56295560 1.00000000
0.10000000 1.46800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.84960601 1.00000000
0.10000000 1.48700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 21.13997798 1.00000000
0.10000000 1.50600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 21.43407049 1.00000000
0.10000000 1.52500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 21.73188265 1.00000000
0.10000000 1.54400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.03341342 1.00000000
0.10000000 1.56300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.33866204 1.00000000
0.10000000 1.58200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.64762748 1.00000000
0.10000000 1.60100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.96030878 1.00000000
0.10000000 1.62000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 23.27670501 1.00000000
0.10000000 1.63900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 23.59681520 1.00000000
0.10000000 1.65800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 23.92063839 1.00000000
0.10000000 1.67700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.24817362 1.00000000
0.10000000 1.69600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.57941993 1.00000000
0.10000000 1.71500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.91437634 1.00000000
0.10000000 1.73400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 25.25304190 1.00000000
0.10000000 1.75300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 25.59541562 1.00000000
0.10000000 1.77200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 25.94149664 1.00000000
0.10000000 1.79100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 26.29128382 1.00000000
0.10000000 1.81000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 26.64477628 1.00000000
0.10000000 1.82900000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 27.00197305 1.00000000
0.10000000 1.84800000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 27.36287324 1.00000000
0.10000000 1.86700000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 27.72747577 1.00000000
0.10000000 1.88600000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 28.09577973 1.00000000
0.10000000 1.90500000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 28.46778426 1.00000000
0.10000000 1.92400000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 28.84348825 1.00000000
0.10000000 1.94300000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 29.22289092 1.00000000
0.10000000 1.96200000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 29.60599118 1.00000000
0.10000000 1.98100000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 29.99278823 1.00000000
0.10000000 2.00000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 30.38328102 1.00000000


==> CvG_lmdbg085.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.10000000 0.10000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.21097304 1.00000000
0.10000000 0.11900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.23398935 1.00000000
0.10000000 0.13800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.26100083 1.00000000
0.10000000 0.15700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.29200822 1.00000000
0.10000000 0.17600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.32701234 1.00000000
0.10000000 0.19500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.36601415 1.00000000
0.10000000 0.21400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.40901418 1.00000000
0.10000000 0.23300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.45601524 1.00000000
0.10000000 0.25200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.50701594 1.00000000
0.10000000 0.27100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.56202063 1.00000000
0.10000000 0.29000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.62102463 1.00000000
0.10000000 0.30900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.68404327 1.00000000
0.10000000 0.32800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.75106297 1.00000000
0.10000000 0.34700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.82209316 1.00000000
0.10000000 0.36600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.89713714 1.00000000
0.10000000 0.38500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.97618140 1.00000000
0.10000000 0.40400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.05923759 1.00000000
0.10000000 0.42300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.14634845 1.00000000
0.10000000 0.44200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.23741433 1.00000000
0.10000000 0.46100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.33257120 1.00000000
0.10000000 0.48000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.43173941 1.00000000
0.10000000 0.49900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.53476568 1.00000000
0.10000000 0.51800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.64210556 1.00000000
0.10000000 0.53700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.75340597 1.00000000
0.10000000 0.55600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.86860908 1.00000000
0.10000000 0.57500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.98764732 1.00000000
0.10000000 0.59400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.11117977 1.00000000
0.10000000 0.61300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.23876823 1.00000000
0.10000000 0.63200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.37030015 1.00000000
0.10000000 0.65100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.50575791 1.00000000
0.10000000 0.67000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.64511613 1.00000000
0.10000000 0.68900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.78833246 1.00000000
0.10000000 0.70800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.93536250 1.00000000
0.10000000 0.72700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.08760354 1.00000000
0.10000000 0.74600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.24383746 1.00000000
0.10000000 0.76500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.40405922 1.00000000
0.10000000 0.78400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.56826316 1.00000000
0.10000000 0.80300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.73644287 1.00000000
0.10000000 0.82200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.90859104 1.00000000
0.10000000 0.84100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.08469924 1.00000000
0.10000000 0.86000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.26475763 1.00000000
0.10000000 0.87900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.44875447 1.00000000
0.10000000 0.89800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.63667547 1.00000000
0.10000000 0.91700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.82850274 1.00000000
0.10000000 0.93600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.02421280 1.00000000
0.10000000 0.95500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.22377281 1.00000000
0.10000000 0.97400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.42713121 1.00000000
0.10000000 0.99300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.63418278 1.00000000
0.10000000 1.01200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.84462595 1.00000000
0.10000000 1.03100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.05891415 1.00000000
0.10000000 1.05000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.27716623 1.00000000
0.10000000 1.06900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.49938138 1.00000000
0.10000000 1.08800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.72555893 1.00000000
0.10000000 1.10700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.95569814 1.00000000
0.10000000 1.12600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.18979821 1.00000000
0.10000000 1.14500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.42785858 1.00000000
0.10000000 1.16400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.66987834 1.00000000
0.10000000 1.18300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.91585698 1.00000000
0.10000000 1.20200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.16579367 1.00000000
0.10000000 1.22100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.41968764 1.00000000
0.10000000 1.25900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.93934491 1.00000000
0.10000000 1.27800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 23.20510681 1.00000000
0.10000000 1.29700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 23.47482317 1.00000000
0.10000000 1.31600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 23.74849348 1.00000000
0.10000000 1.33500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 24.02611694 1.00000000
0.10000000 1.35400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 24.30769280 1.00000000
0.10000000 1.37300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 24.59322053 1.00000000
0.10000000 1.39200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 24.88269926 1.00000000
0.10000000 1.41100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 25.17612850 1.00000000
0.10000000 1.43000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 25.47350746 1.00000000
0.10000000 1.44900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 25.77483547 1.00000000
0.10000000 1.46800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 26.08011178 1.00000000
0.10000000 1.48700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 26.38933586 1.00000000
0.10000000 1.50600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 26.70250695 1.00000000
0.10000000 1.52500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 27.01962440 1.00000000
0.10000000 1.54400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 27.34068744 1.00000000
0.10000000 1.56300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 27.66569557 1.00000000
0.10000000 1.58200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 27.99464805 1.00000000
0.10000000 1.60100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 28.32754420 1.00000000
0.10000000 1.62000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 28.66438337 1.00000000
0.10000000 1.63900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 29.00516489 1.00000000
0.10000000 1.65800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 29.34988811 1.00000000
0.10000000 1.67700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 29.69855237 1.00000000
0.10000000 1.69600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 30.05115703 1.00000000
0.10000000 1.71500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 30.40770143 1.00000000
0.10000000 1.73400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 30.76818492 1.00000000
0.10000000 1.75300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 31.13260685 1.00000000
0.10000000 1.77200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 31.50096669 1.00000000
0.10000000 1.79100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 31.87326361 1.00000000
0.10000000 1.81000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 32.24949707 1.00000000
0.10000000 1.82900000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 32.62966644 1.00000000
0.10000000 1.84800000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 33.01377115 1.00000000
0.10000000 1.86700000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 33.40181044 1.00000000
0.10000000 1.88600000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 33.79378377 1.00000000
0.10000000 1.90500000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 34.18969057 1.00000000
0.10000000 1.92400000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 34.58953010 1.00000000
0.10000000 1.94300000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 34.99330190 1.00000000
0.10000000 1.96200000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 35.40100519 1.00000000
0.10000000 1.98100000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 35.81263954 1.00000000
0.10000000 2.00000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 36.22820420 1.00000000


==> Data_A.txt <==
x a
0.000 3.000
22.431 25.431
22.431 1.113
43.566 22.248
43.566 1.105
70.228 27.767
70.228 7.965
92.874 30.610
92.874 13.087
113.190 33.404
113.190 10.160
118.368 15.338
118.368 0.740
133.860 16.232
133.860 3.881
150.547 20.568
150.547 1.620
174.665 25.738
174.665 1.239
198.023 24.597
198.023 3.338
200.000 5.315



==> Data_E1.txt <==
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA
p1 p2 p3 p4 p5 p6 p7 p8
0.10000000 0.20000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 9.90677581
0.10000000 0.40000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.52545248
0.10000000 0.60000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.55838449
0.10000000 0.80000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.00819394
0.10000000 1.00000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.87410581
0.10000000 1.20000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.15069265
0.10000000 1.60000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.94375925
0.10000000 1.80000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 26.45826583
0.10000000 2.00000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 30.38328115


==> Data_E2.txt <==
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA
p1 p2 p3 p4 p5 p6 p7 p8
0.01800000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 33.33078587
0.03600000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.36660637
0.07200000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.42421798
0.09000000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.40941412
0.10800000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.10819774
0.12600000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.45216555
0.14400000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.67359093
0.16200000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.69972232
0.18000000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.03835632


==> Data_V.txt <==
x a
#t V(t)
0.000 0.000
0.386 0.000
0.386 0.985
1.068 0.304
1.068 1.675
1.532 1.210
1.532 2.400
3.802 0.129
3.802 1.015
4.132 0.685
4.132 1.172
4.837 0.467
4.837 0.682
7.602 0.000
7.602 0.517
8.135 0.000
8.135 1.205
9.468 0.000
9.468 0.735
10.826 0.000
10.826 2.103
10.968 1.961
10.968 2.834
12.210 1.593
12.210 2.851
13.161 1.899
13.161 2.583
18.248 0.000
18.248 0.957
20.159 0.000
20.159 0.556
21.119 0.000
21.119 0.836
21.319 0.636
21.319 1.113
22.215 0.216
22.215 1.302
22.473 1.045
22.473 1.569
22.765 1.277
22.765 1.933
24.746 0.000
24.746 0.769
25.549 0.000
25.549 0.779
25.686 0.642
25.686 1.161
25.988 0.860
25.988 1.736
26.686 1.038
26.686 2.200
29.314 0.000
29.314 0.746
30.911 0.000
30.911 0.711
34.197 0.000
34.197 0.840
35.291 0.000
35.291 0.607
35.967 0.000
35.967 0.732
36.509 0.190
36.509 1.018
37.946 0.000
37.946 1.008
38.473 0.480
38.473 1.190
38.473 1.190
38.473 1.593
41.506 0.000
41.506 0.650
42.461 0.000
42.461 1.105
42.872 0.694
42.872 1.439
44.141 0.170
44.141 0.931
45.219 0.000
45.219 0.678
47.690 0.000
47.690 0.745
47.864 0.572
47.864 2.049
48.208 1.704
48.208 3.118
50.104 1.223
50.104 1.869
50.336 1.636
50.336 2.561
51.519 1.378
51.519 2.066
52.035 1.550
52.035 3.107
52.413 2.729
52.413 3.387
53.723 2.078
53.723 3.133
55.106 1.750
55.106 2.594
55.268 2.432
55.268 3.079
55.517 2.830
55.517 4.016
55.839 3.694
55.839 6.298
57.406 4.731
57.406 5.566
57.588 5.384
57.588 6.330
57.975 5.944
57.975 7.154
58.181 6.948
58.181 8.158
59.220 7.118
59.220 8.153
60.068 7.306
60.068 7.786
61.224 6.630
61.224 7.322
62.163 6.383
62.163 7.227
62.264 7.126
62.264 7.965
63.027 7.202
63.027 8.593
63.478 8.142
63.478 9.454
63.687 9.245
63.687 10.610
64.139 10.158
64.139 10.834
64.552 10.422
64.552 11.065
66.119 9.498
66.119 10.194
66.144 10.169
66.144 12.376
66.783 11.736
66.783 12.783
67.559 12.008
67.559 12.837
70.199 10.197
70.199 10.955
70.291 10.862
70.291 11.360
70.468 11.182
70.468 11.711
71.134 11.045
71.134 12.458
71.977 11.615
71.977 13.222
73.579 11.620
73.579 13.378
77.147 9.810
77.147 10.539
77.556 10.130
77.556 13.056
77.768 12.843
77.768 13.820
78.973 12.615
78.973 13.138
79.787 12.325
79.787 13.087
82.008 10.865
82.008 11.685
84.466 9.228
84.466 10.206
87.120 7.551
87.120 8.732
87.174 8.678
87.174 9.958
90.330 6.802
90.330 7.587
91.801 6.116
91.801 7.098
92.099 6.799
92.099 7.140
92.483 6.756
92.483 8.507
93.054 7.936
93.054 8.061
93.798 7.317
93.798 7.827
96.729 4.896
96.729 5.759
96.837 5.651
96.837 6.027
97.731 5.134
97.731 5.558
97.752 5.536
97.752 7.498
98.862 6.388
98.862 6.852
99.055 6.659
99.055 7.255
99.760 6.550
99.760 8.180
100.520 7.421
100.520 8.079
100.595 8.003
100.595 8.888
100.759 8.724
100.759 9.899
103.030 7.628
103.030 10.160
103.644 9.546
103.644 10.203
104.245 9.603
104.245 10.689
106.616 8.317
106.616 9.198
110.317 5.497
110.317 5.881
112.515 3.683
112.515 4.081
115.529 1.067
115.529 1.559
117.065 0.024
117.065 0.723
117.628 0.159
117.628 0.740
118.253 0.115
118.253 0.794
118.278 0.769
118.278 2.162
118.931 1.509
118.931 3.139
119.907 2.164
119.907 3.597
120.707 2.797
120.707 4.099
121.322 3.484
121.322 5.016
122.942 3.397
122.942 3.926
124.834 2.033
124.834 2.665
124.929 2.570
124.929 3.142
125.959 2.112
125.959 3.209
126.833 2.335
126.833 3.522
127.782 2.573
127.782 3.070
127.902 2.950
127.902 4.293
129.979 2.216
129.979 3.881
132.403 1.457
132.403 2.051
134.402 0.052
134.402 1.132
134.925 0.609
134.925 1.299
136.147 0.077
136.147 0.449
136.182 0.413
136.182 0.914
137.079 0.017
137.079 2.101
137.338 1.842
137.338 3.022
137.899 2.461
137.899 3.654
138.283 3.270
138.283 3.868
138.487 3.664
138.487 4.087
138.696 3.878
138.696 4.265
140.864 2.098
140.864 3.334
144.182 0.015
144.182 0.541
145.001 0.000
145.001 0.679
145.447 0.234
145.447 0.883
148.431 0.000
148.431 0.899
148.926 0.404
148.926 1.620
150.393 0.154
150.393 0.846
150.875 0.363
150.875 1.337
151.551 0.661
151.551 1.673
151.803 1.421
151.803 2.124
154.444 0.000
154.444 0.724
155.845 0.000
155.845 0.201
156.062 0.000
156.062 0.713
156.072 0.703
156.072 1.869
157.111 0.830
157.111 1.972
158.366 0.717
158.366 2.465
158.842 1.989
158.842 4.132
161.732 1.241
161.732 2.506
164.288 0.000
164.288 1.199
164.384 1.103
164.384 1.511
164.611 1.284
164.611 2.344
165.183 1.773
165.183 2.924
166.166 1.941
166.166 3.268
169.361 0.073
169.361 1.195
170.921 0.000
170.921 0.696
172.146 0.000
172.146 0.544
173.426 0.000
173.426 1.239
173.677 0.987
173.677 1.387
174.485 0.579
174.485 1.609
175.050 1.044
175.050 2.889
175.395 2.544
175.395 3.193
176.862 1.726
176.862 2.590
177.279 2.173
177.279 3.078
179.243 1.114
179.243 1.794
179.697 1.339
179.697 2.698
180.440 1.955
180.440 2.570
180.974 2.036
180.974 3.132
181.232 2.875
181.232 3.718
181.752 3.197
181.752 4.832
182.598 3.987
182.598 5.023
183.633 3.988
183.633 5.305
183.923 5.014
183.923 5.896
186.181 3.639
186.181 4.219
186.578 3.821
186.578 4.588
190.078 1.087
190.078 1.682
192.056 0.000
192.056 1.638
193.407 0.287
193.407 1.779
193.908 1.277
193.908 2.601
194.464 2.046
194.464 2.881
194.685 2.659
194.685 3.338
194.892 3.131
194.892 3.880
195.211 3.561
195.211 4.246
195.843 3.614
195.843 3.880
195.875 3.848
195.875 4.176
196.108 3.943
196.108 4.835
197.012 3.931
197.012 4.298
197.555 3.755
197.555 4.345
198.943 2.956
198.943 4.084
200.000 3.027


==> Data_X.txt <==
x a
0.000 0.000
21.319 0.000
21.319 0.477
21.319 0.000
42.461 0.000
42.461 1.105
42.461 0.000
62.264 0.000
62.264 0.839
62.264 0.000
79.787 0.000
79.787 0.762
79.787 0.000
103.030 0.000
103.030 2.532
103.030 0.000
117.628 0.000
117.628 0.581
117.628 0.000
129.979 0.000
129.979 1.665
129.979 0.000
148.926 0.000
148.926 1.216
148.926 0.000
173.426 0.000
173.426 1.239
173.426 0.000
194.685 0.000
194.685 0.678
194.685 0.000


==> Data_Xbg.txt <==
x a
0.000 0.000
0.386 0.000
0.386 0.985
0.386 0.000
1.068 0.000
1.068 1.371
1.068 0.000
1.532 0.000
1.532 1.189
1.532 0.000
3.802 0.000
3.802 0.885
3.802 0.000
4.132 0.000
4.132 0.487
4.132 0.000
4.837 0.000
4.837 0.215
4.837 0.000
7.602 0.000
7.602 0.517
7.602 0.000
8.135 0.000
8.135 1.205
8.135 0.000
9.468 0.000
9.468 0.735
9.468 0.000
10.826 0.000
10.826 2.103
10.826 0.000
10.968 0.000
10.968 0.873
10.968 0.000
12.210 0.000
12.210 1.258
12.210 0.000
13.161 0.000
13.161 0.684
13.161 0.000
18.248 0.000
18.248 0.957
18.248 0.000
20.159 0.000
20.159 0.556
20.159 0.000
21.119 0.000
21.119 0.836
21.119 0.000
22.215 0.000
22.215 1.086
22.215 0.000
22.473 0.000
22.473 0.525
22.473 0.000
22.765 0.000
22.765 0.655
22.765 0.000
24.746 0.000
24.746 0.769
24.746 0.000
25.549 0.000
25.549 0.779
25.549 0.000
25.686 0.000
25.686 0.519
25.686 0.000
25.988 0.000
25.988 0.876
25.988 0.000
26.686 0.000
26.686 1.162
26.686 0.000
29.314 0.000
29.314 0.746
29.314 0.000
30.911 0.000
30.911 0.711
30.911 0.000
34.197 0.000
34.197 0.840
34.197 0.000
35.291 0.000
35.291 0.607
35.291 0.000
35.967 0.000
35.967 0.732
35.967 0.000
36.509 0.000
36.509 0.828
36.509 0.000
37.946 0.000
37.946 1.008
37.946 0.000
38.473 0.000
38.473 0.710
38.473 0.000
38.473 0.000
38.473 0.402
38.473 0.000
41.506 0.000
41.506 0.650
41.506 0.000
42.872 0.000
42.872 0.745
42.872 0.000
44.141 0.000
44.141 0.760
44.141 0.000
45.219 0.000
45.219 0.678
45.219 0.000
47.690 0.000
47.690 0.745
47.690 0.000
47.864 0.000
47.864 1.477
47.864 0.000
48.208 0.000
48.208 1.414
48.208 0.000
50.104 0.000
50.104 0.645
50.104 0.000
50.336 0.000
50.336 0.925
50.336 0.000
51.519 0.000
51.519 0.689
51.519 0.000
52.035 0.000
52.035 1.557
52.035 0.000
52.413 0.000
52.413 0.658
52.413 0.000
53.723 0.000
53.723 1.055
53.723 0.000
55.106 0.000
55.106 0.844
55.106 0.000
55.268 0.000
55.268 0.647
55.268 0.000
55.517 0.000
55.517 1.186
55.517 0.000
55.839 0.000
55.839 2.604
55.839 0.000
57.406 0.000
57.406 0.835
57.406 0.000
57.588 0.000
57.588 0.947
57.588 0.000
57.975 0.000
57.975 1.210
57.975 0.000
58.181 0.000
58.181 1.210
58.181 0.000
59.220 0.000
59.220 1.035
59.220 0.000
60.068 0.000
60.068 0.480
60.068 0.000
61.224 0.000
61.224 0.691
61.224 0.000
62.163 0.000
62.163 0.844
62.163 0.000
63.027 0.000
63.027 1.392
63.027 0.000
63.478 0.000
63.478 1.311
63.478 0.000
63.687 0.000
63.687 1.365
63.687 0.000
64.139 0.000
64.139 0.677
64.139 0.000
64.552 0.000
64.552 0.643
64.552 0.000
66.119 0.000
66.119 0.696
66.119 0.000
66.144 0.000
66.144 2.206
66.144 0.000
66.783 0.000
66.783 1.047
66.783 0.000
67.559 0.000
67.559 0.830
67.559 0.000
70.199 0.000
70.199 0.758
70.199 0.000
70.291 0.000
70.291 0.497
70.291 0.000
70.468 0.000
70.468 0.528
70.468 0.000
71.134 0.000
71.134 1.412
71.134 0.000
71.977 0.000
71.977 1.608
71.977 0.000
73.579 0.000
73.579 1.758
73.579 0.000
77.147 0.000
77.147 0.729
77.147 0.000
77.556 0.000
77.556 2.925
77.556 0.000
77.768 0.000
77.768 0.977
77.768 0.000
78.973 0.000
78.973 0.524
78.973 0.000
82.008 0.000
82.008 0.820
82.008 0.000
84.466 0.000
84.466 0.978
84.466 0.000
87.120 0.000
87.120 1.181
87.120 0.000
87.174 0.000
87.174 1.280
87.174 0.000
90.330 0.000
90.330 0.785
90.330 0.000
91.801 0.000
91.801 0.982
91.801 0.000
92.099 0.000
92.099 0.341
92.099 0.000
92.483 0.000
92.483 1.751
92.483 0.000
93.054 0.000
93.054 0.125
93.054 0.000
93.798 0.000
93.798 0.510
93.798 0.000
96.729 0.000
96.729 0.862
96.729 0.000
96.837 0.000
96.837 0.377
96.837 0.000
97.731 0.000
97.731 0.424
97.731 0.000
97.752 0.000
97.752 1.962
97.752 0.000
98.862 0.000
98.862 0.463
98.862 0.000
99.055 0.000
99.055 0.596
99.055 0.000
99.760 0.000
99.760 1.630
99.760 0.000
100.520 0.000
100.520 0.658
100.520 0.000
100.595 0.000
100.595 0.885
100.595 0.000
100.759 0.000
100.759 1.175
100.759 0.000
103.644 0.000
103.644 0.657
103.644 0.000
104.245 0.000
104.245 1.086
104.245 0.000
106.616 0.000
106.616 0.881
106.616 0.000
110.317 0.000
110.317 0.383
110.317 0.000
112.515 0.000
112.515 0.398
112.515 0.000
115.529 0.000
115.529 0.493
115.529 0.000
117.065 0.000
117.065 0.699
117.065 0.000
118.253 0.000
118.253 0.679
118.253 0.000
118.278 0.000
118.278 1.393
118.278 0.000
118.931 0.000
118.931 1.631
118.931 0.000
119.907 0.000
119.907 1.433
119.907 0.000
120.707 0.000
120.707 1.302
120.707 0.000
121.322 0.000
121.322 1.532
121.322 0.000
122.942 0.000
122.942 0.529
122.942 0.000
124.834 0.000
124.834 0.632
124.834 0.000
124.929 0.000
124.929 0.572
124.929 0.000
125.959 0.000
125.959 1.098
125.959 0.000
126.833 0.000
126.833 1.186
126.833 0.000
127.782 0.000
127.782 0.497
127.782 0.000
127.902 0.000
127.902 1.343
127.902 0.000
132.403 0.000
132.403 0.594
132.403 0.000
134.402 0.000
134.402 1.080
134.402 0.000
134.925 0.000
134.925 0.690
134.925 0.000
136.147 0.000
136.147 0.372
136.147 0.000
136.182 0.000
136.182 0.500
136.182 0.000
137.079 0.000
137.079 2.084
137.079 0.000
137.338 0.000
137.338 1.180
137.338 0.000
137.899 0.000
137.899 1.193
137.899 0.000
138.283 0.000
138.283 0.598
138.283 0.000
138.487 0.000
138.487 0.423
138.487 0.000
138.696 0.000
138.696 0.387
138.696 0.000
140.864 0.000
140.864 1.236
140.864 0.000
144.182 0.000
144.182 0.526
144.182 0.000
145.001 0.000
145.001 0.679
145.001 0.000
145.447 0.000
145.447 0.649
145.447 0.000
148.431 0.000
148.431 0.899
148.431 0.000
150.393 0.000
150.393 0.692
150.393 0.000
150.875 0.000
150.875 0.974
150.875 0.000
151.551 0.000
151.551 1.013
151.551 0.000
151.803 0.000
151.803 0.703
151.803 0.000
154.444 0.000
154.444 0.724
154.444 0.000
155.845 0.000
155.845 0.201
155.845 0.000
156.062 0.000
156.062 0.713
156.062 0.000
156.072 0.000
156.072 1.166
156.072 0.000
157.111 0.000
157.111 1.142
157.111 0.000
158.366 0.000
158.366 1.748
158.366 0.000
158.842 0.000
158.842 2.142
158.842 0.000
161.732 0.000
161.732 1.265
161.732 0.000
164.288 0.000
164.288 1.199
164.288 0.000
164.384 0.000
164.384 0.409
164.384 0.000
164.611 0.000
164.611 1.060
164.611 0.000
165.183 0.000
165.183 1.152
165.183 0.000
166.166 0.000
166.166 1.327
166.166 0.000
169.361 0.000
169.361 1.122
169.361 0.000
170.921 0.000
170.921 0.696
170.921 0.000
172.146 0.000
172.146 0.544
172.146 0.000
173.677 0.000
173.677 0.399
173.677 0.000
174.485 0.000
174.485 1.030
174.485 0.000
175.050 0.000
175.050 1.845
175.050 0.000
175.395 0.000
175.395 0.649
175.395 0.000
176.862 0.000
176.862 0.863
176.862 0.000
177.279 0.000
177.279 0.905
177.279 0.000
179.243 0.000
179.243 0.680
179.243 0.000
179.697 0.000
179.697 1.358
179.697 0.000
180.440 0.000
180.440 0.615
180.440 0.000
180.974 0.000
180.974 1.096
180.974 0.000
181.232 0.000
181.232 0.843
181.232 0.000
181.752 0.000
181.752 1.635
181.752 0.000
182.598 0.000
182.598 1.037
182.598 0.000
183.633 0.000
183.633 1.316
183.633 0.000
183.923 0.000
183.923 0.882
183.923 0.000
186.181 0.000
186.181 0.580
186.181 0.000
186.578 0.000
186.578 0.766
186.578 0.000
190.078 0.000
190.078 0.594
190.078 0.000
192.056 0.000
192.056 1.638
192.056 0.000
193.407 0.000
193.407 1.492
193.407 0.000
193.908 0.000
193.908 1.324
193.908 0.000
194.464 0.000
194.464 0.835
194.464 0.000
194.892 0.000
194.892 0.749
194.892 0.000
195.211 0.000
195.211 0.685
195.211 0.000
195.843 0.000
195.843 0.266
195.843 0.000
195.875 0.000
195.875 0.328
195.875 0.000
196.108 0.000
196.108 0.892
196.108 0.000
197.012 0.000
197.012 0.366
197.012 0.000
197.555 0.000
197.555 0.590
197.555 0.000
198.943 0.000
198.943 1.128
198.943 0.000


==> lmd_bg08.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.00180000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 305.77642953 1.00000000
0.00360000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 154.38905655 1.00000000
0.00540000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 103.92716758 1.00000000
0.00720000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 78.69822139 1.00000000
0.00900000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 63.56358619 1.00000000
0.01080000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 53.47696852 1.00000000
0.01260000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 46.27557689 1.00000000
0.01440000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 40.87794220 1.00000000
0.01620000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 36.68319693 1.00000000
0.01800000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 33.33078587 1.00000000
0.01980000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 30.59124152 1.00000000
0.02160000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 28.31157017 1.00000000
0.02340000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 26.38584305 1.00000000
0.02520000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.73839040 1.00000000
0.02700000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 23.31371736 1.00000000
0.02880000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.07020093 1.00000000
0.03060000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.97601131 1.00000000
0.03240000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.00639250 1.00000000
0.03420000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 19.14180165 1.00000000
0.03600000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.36660639 1.00000000
0.03780000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.66815437 1.00000000
0.03960000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.03609645 1.00000000
0.04140000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.46188647 1.00000000
0.04320000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.93840606 1.00000000
0.04500000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.45967943 1.00000000
0.04680000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.02065402 1.00000000
0.04860000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.61702990 1.00000000
0.05040000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.24512570 1.00000000
0.05220000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.90177235 1.00000000
0.05400000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.58422797 1.00000000
0.05580000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.29010938 1.00000000
0.05760000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.01733639 1.00000000
0.05940000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.76408624 1.00000000
0.06120000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.52875615 1.00000000
0.06300000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.30993226 1.00000000
0.06480000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.10636378 1.00000000
0.06660000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.91694144 1.00000000
0.06840000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.74067923 1.00000000
0.07020000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.57669910 1.00000000
0.07200000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.42421798 1.00000000
0.07380000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.28253664 1.00000000
0.07560000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.15103031 1.00000000
0.07740000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.02914060 1.00000000
0.07920000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.91636851 1.00000000
0.08100000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.81226856 1.00000000
0.08280000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.71644361 1.00000000
0.08460000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.62854050 1.00000000
0.08640000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.54824622 1.00000000
0.08820000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.47528474 1.00000000
0.09000000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.40941414 1.00000000
0.09180000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.35042434 1.00000000
0.09360000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.29813506 1.00000000
0.09540000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.25239417 1.00000000
0.09720000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.21307638 1.00000000
0.09900000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.18008210 1.00000000
0.10080000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.15333668 1.00000000
0.10260000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.13278982 1.00000000
0.10440000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.11841525 1.00000000
0.10620000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.11021066 1.00000000
0.10800000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.10819777 1.00000000
0.10980000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.11242278 1.00000000
0.11160000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.12295697 1.00000000
0.11340000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.13989757 1.00000000
0.11520000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.16336893 1.00000000
0.11700000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.19352396 1.00000000
0.11880000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.23054596 1.00000000
0.12060000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.27465075 1.00000000
0.12240000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.32608926 1.00000000
0.12420000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.38515058 1.00000000
0.12600000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.45216556 1.00000000
0.12780000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.52751101 1.00000000
0.12960000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.61161468 1.00000000
0.13140000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.70496108 1.00000000
0.13320000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.80809827 1.00000000
0.13500000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 10.92164591 1.00000000
0.13680000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.04630471 1.00000000
0.13860000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.18286762 1.00000000
0.14040000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.33223310 1.00000000
0.14220000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.49542089 1.00000000
0.14400000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.67359094 1.00000000
0.14580000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 11.86806607 1.00000000
0.14760000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.08035942 1.00000000
0.14940000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.31220777 1.00000000
0.15120000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.56561222 1.00000000
0.15300000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 12.84288841 1.00000000
0.15480000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.14672857 1.00000000
0.15660000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.48027921 1.00000000
0.15840000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 13.84723894 1.00000000
0.16020000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.25198284 1.00000000
0.16200000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 14.69972233 1.00000000
0.16380000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.19671259 1.00000000
0.16560000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 15.75052525 1.00000000
0.16740000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 16.37041144 1.00000000
0.16920000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.06779216 1.00000000
0.17100000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 17.85693121 1.00000000
0.17280000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 18.75587549 1.00000000
0.17460000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 19.78779502 1.00000000
0.17640000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 20.98293633 1.00000000
0.17820000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 22.38154342 1.00000000
0.18000000 0.30000000 1.00000000 0.00000000 0.80000000 1.00000000 0.00000000 24.03835632 1.00000000


==> lmd_bg085.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.00130000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 423.06326680 1.00000000
0.00260000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 213.44943597 1.00000000
0.00390000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 143.58055856 1.00000000
0.00520000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 108.65046421 1.00000000
0.00650000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 87.69756773 1.00000000
0.00780000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 73.73441234 1.00000000
0.00910000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 63.76619307 1.00000000
0.01040000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 56.29539472 1.00000000
0.01170000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 50.48999482 1.00000000
0.01300000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 45.85073660 1.00000000
0.01430000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 42.05988403 1.00000000
0.01560000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 38.90559607 1.00000000
0.01690000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 36.24120310 1.00000000
0.01820000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 33.96193499 1.00000000
0.01950000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 31.99095714 1.00000000
0.02210000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 28.75692374 1.00000000
0.02340000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 27.41552766 1.00000000
0.02470000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 26.21939874 1.00000000
0.02600000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 25.14689545 1.00000000
0.02730000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 24.18050178 1.00000000
0.02860000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 23.30589020 1.00000000
0.02990000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.51122898 1.00000000
0.03120000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.78666271 1.00000000
0.03250000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.12391742 1.00000000
0.03380000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.51599687 1.00000000
0.03510000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.95694635 1.00000000
0.03640000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.44166704 1.00000000
0.03770000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.96576885 1.00000000
0.03900000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.52545265 1.00000000
0.04030000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.11741538 1.00000000
0.04160000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.73877290 1.00000000
0.04290000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.38699691 1.00000000
0.04420000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.05986309 1.00000000
0.04550000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.75540803 1.00000000
0.04680000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.47189349 1.00000000
0.04810000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.20777638 1.00000000
0.04940000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.96168362 1.00000000
0.05070000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.73239080 1.00000000
0.05200000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.51880414 1.00000000
0.05330000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.31994510 1.00000000
0.05460000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.13493726 1.00000000
0.05590000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.96299505 1.00000000
0.05720000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.80341408 1.00000000
0.05850000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.65556280 1.00000000
0.05980000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.51887532 1.00000000
0.06110000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.39284518 1.00000000
0.06240000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.27702004 1.00000000
0.06370000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.17099698 1.00000000
0.06500000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.07441854 1.00000000
0.06630000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.98696925 1.00000000
0.06760000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.90837271 1.00000000
0.06890000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.83838905 1.00000000
0.07020000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.77681279 1.00000000
0.07150000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.72347110 1.00000000
0.07280000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.67822235 1.00000000
0.07410000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.64095494 1.00000000
0.07540000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.61158644 1.00000000
0.07670000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.59006303 1.00000000
0.07800000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.57635909 1.00000000
0.07930000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.57047720 1.00000000
0.08060000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.57244825 1.00000000
0.08190000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.58233189 1.00000000
0.08320000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.60021724 1.00000000
0.08450000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.62622384 1.00000000
0.08580000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.66050298 1.00000000
0.08710000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.70323922 1.00000000
0.08840000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.75465243 1.00000000
0.08970000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.81500008 1.00000000
0.09100000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.88458005 1.00000000
0.09230000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 13.96373389 1.00000000
0.09360000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.05285067 1.00000000
0.09490000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.15237147 1.00000000
0.09620000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.26279458 1.00000000
0.09750000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.38468162 1.00000000
0.09880000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.51866462 1.00000000
0.10010000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.66545431 1.00000000
0.10140000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 14.82584979 1.00000000
0.10270000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.00074989 1.00000000
0.10400000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.19116649 1.00000000
0.10530000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.39824023 1.00000000
0.10660000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.62325910 1.00000000
0.10790000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 15.86768055 1.00000000
0.10920000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.13315782 1.00000000
0.11050000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.42157157 1.00000000
0.11180000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 16.73506798 1.00000000
0.11310000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.07610496 1.00000000
0.11440000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.44750853 1.00000000
0.11570000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 17.85254202 1.00000000
0.11700000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.29499173 1.00000000
0.11830000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 18.77927366 1.00000000
0.11960000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.31056763 1.00000000
0.12090000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 19.89498745 1.00000000
0.12220000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 20.53979882 1.00000000
0.12350000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 21.25370142 1.00000000
0.12480000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.04719833 1.00000000
0.12610000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 22.93308605 1.00000000
0.12740000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 23.92711363 1.00000000
0.12870000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 25.04888334 1.00000000
0.13000000 0.30000000 1.00000000 0.00000000 0.85000000 1.00000000 0.00000000 26.32310241 1.00000000


==> lmd_bg09.txt <==
p1 p2 p3 p4 p5 p6 p7 p8 p9
#lmd CvG EH CvH lmd_bg EH_bg CvH_bg EA mu
0.00090000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 611.05568051 1.00000000
0.00180000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 308.28231563 1.00000000
0.00270000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 207.36774564 1.00000000
0.00360000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 156.92250576 1.00000000
0.00450000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 126.66755657 1.00000000
0.00540000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 106.50930183 1.00000000
0.00630000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 92.12162516 1.00000000
0.00720000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 81.34131810 1.00000000
0.00810000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 72.96651668 1.00000000
0.00900000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 66.27605726 1.00000000
0.00990000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 60.81099228 1.00000000
0.01080000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 56.26534342 1.00000000
0.01170000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 52.42727341 1.00000000
0.01260000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 49.14546837 1.00000000
0.01350000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 46.30896632 1.00000000
0.01440000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 43.83454931 1.00000000
0.01530000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 41.65858511 1.00000000
0.01620000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 39.73158801 1.00000000
0.01710000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 38.01449718 1.00000000
0.01800000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 36.47607142 1.00000000
0.01890000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 35.09102814 1.00000000
0.01980000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 33.83868994 1.00000000
0.02070000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 32.70198420 1.00000000
0.02160000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 31.66669282 1.00000000
0.02250000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 30.72088192 1.00000000
0.02340000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 29.85446331 1.00000000
0.02430000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 29.05885335 1.00000000
0.02520000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 28.32670493 1.00000000
0.02610000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 27.65169497 1.00000000
0.02700000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 27.02835448 1.00000000
0.02790000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 26.45193150 1.00000000
0.02880000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 25.91827981 1.00000000
0.02970000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 25.42376789 1.00000000
0.03060000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 24.96520411 1.00000000
0.03150000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 24.53977464 1.00000000
0.03240000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 24.14499190 1.00000000
0.03330000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.77865134 1.00000000
0.03420000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.43879524 1.00000000
0.03510000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.12368199 1.00000000
0.03600000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.83176018 1.00000000
0.03690000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.56164658 1.00000000
0.03780000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.31210722 1.00000000
0.03870000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.08204139 1.00000000
0.03960000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.87046781 1.00000000
0.04050000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.67651281 1.00000000
0.04140000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.49940016 1.00000000
0.04230000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.33844239 1.00000000
0.04320000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.19303326 1.00000000
0.04410000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.06264138 1.00000000
0.04500000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.94680480 1.00000000
0.04590000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.84512635 1.00000000
0.04680000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.75726982 1.00000000
0.04770000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.68295677 1.00000000
0.04860000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.62196396 1.00000000
0.04950000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.57412137 1.00000000
0.05040000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.53931075 1.00000000
0.05130000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.51746467 1.00000000
0.05220000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.50856607 1.00000000
0.05310000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.51264834 1.00000000
0.05400000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.52979581 1.00000000
0.05490000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.56014484 1.00000000
0.05580000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.60388535 1.00000000
0.05670000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.66126298 1.00000000
0.05760000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.73258183 1.00000000
0.05850000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.81820780 1.00000000
0.05940000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 20.91857273 1.00000000
0.06030000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.03417933 1.00000000
0.06120000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.16560699 1.00000000
0.06210000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.31351865 1.00000000
0.06300000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.47866893 1.00000000
0.06390000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.66191351 1.00000000
0.06480000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 21.86422033 1.00000000
0.06570000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.08668244 1.00000000
0.06660000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.33053337 1.00000000
0.06750000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.59716490 1.00000000
0.06840000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 22.88814823 1.00000000
0.06930000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.20525882 1.00000000
0.07020000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.55050598 1.00000000
0.07110000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 23.92616794 1.00000000
0.07200000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 24.33483394 1.00000000
0.07290000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 24.77945467 1.00000000
0.07380000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 25.26340329 1.00000000
0.07470000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 25.79054946 1.00000000
0.07560000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 26.36534997 1.00000000
0.07650000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 26.99296007 1.00000000
0.07740000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 27.67937170 1.00000000
0.07830000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 28.43158600 1.00000000
0.07920000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 29.25783078 1.00000000
0.08010000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 30.16783704 1.00000000
0.08100000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 31.17319409 1.00000000
0.08190000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 32.28781076 1.00000000
0.08280000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 33.52852143 1.00000000
0.08370000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 34.91589284 1.00000000
0.08460000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 36.47531396 1.00000000
0.08550000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 38.23849169 1.00000000
0.08640000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 40.24554057 1.00000000
0.08730000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 42.54796107 1.00000000
0.08820000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 45.21298087 1.00000000
0.08910000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 48.33004687 1.00000000
0.09000000 0.30000000 1.00000000 0.00000000 0.90000000 1.00000000 0.00000000 52.02082302 1.00000000

